h-analysis and data-parallel physics-informed neural networks

We explore the data-parallel acceleration of physics-informed machine learning (PIML) schemes, with a focus on physics-informed neural networks (PINNs) for multiple graphics processing units (GPUs) architectures. In order to develop scale-robust and high-throughput PIML models for sophisticated applications which may require a large number of training points (e.g., involving complex and high-dimensional domains, non-linear operators or multi-physics), we detail a novel protocol based on $h$-analysis and data-parallel acceleration through the Horovod training framework. The protocol is backed by new convergence bounds for the generalization error and the train-test gap. We show that the acceleration is straightforward to implement, does not compromise training, and proves to be highly efficient and controllable, paving the way towards generic scale-robust PIML. Extensive numerical experiments with increasing complexity illustrate its robustness and consistency, offering a wide range of possibilities for real-world simulations.

==> multipleGPU.tikz <==
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,414); %set diagram left start at 0, and has height of 414

%Rounded Rect [id:dp8690713767124469] 
\draw   (36,248.6) .. controls (36,233.36) and (48.36,221) .. (63.6,221) -- (146.4,221) .. controls (161.64,221) and (174,233.36) .. (174,248.6) -- (174,337.9) .. controls (174,353.14) and (161.64,365.5) .. (146.4,365.5) -- (63.6,365.5) .. controls (48.36,365.5) and (36,353.14) .. (36,337.9) -- cycle ;

%Rounded Rect [id:dp30607130383569237] 
\draw   (213.5,248.6) .. controls (213.5,233.36) and (225.86,221) .. (241.1,221) -- (323.9,221) .. controls (339.14,221) and (351.5,233.36) .. (351.5,248.6) -- (351.5,337.9) .. controls (351.5,353.14) and (339.14,365.5) .. (323.9,365.5) -- (241.1,365.5) .. controls (225.86,365.5) and (213.5,353.14) .. (213.5,337.9) -- cycle ;

%Straight Lines [id:da9769476569788993] 
\draw    (174.5,293.25) -- (210.5,293.25) ;
\draw [shift={(212.5,293.25)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (277.5,325.75) node [anchor=north west][inner sep=0.75pt]    {$\mathcal{T}_{i}^{j} ,\mathcal{T}_{\Gamma }^{j}$};
% Text Node
\draw (228,331.25) node [anchor=north west][inner sep=0.75pt]   [align=left] {Points:};
% Text Node
\draw (228,285.92) node [anchor=north west][inner sep=0.75pt]   [align=left] {Boundary:};
% Text Node
\draw (300.5,281.42) node [anchor=north west][inner sep=0.75pt]    {$\Gamma {_{i}^{j}}$};
% Text Node
\draw (228,263.25) node [anchor=north west][inner sep=0.75pt]   [align=left] {Domain:};
% Text Node
\draw (287.5,258.75) node [anchor=north west][inner sep=0.75pt]    {$D{_{i}^{j}}$};
% Text Node
\draw (270.5,302.09) node [anchor=north west][inner sep=0.75pt]    {$\mathcal{N}\!\!\mathcal{N}_{\theta }^{j}$};
% Text Node
\draw (228,308.59) node [anchor=north west][inner sep=0.75pt]   [align=left] {DNN:};
% Text Node
\draw (237,230.75) node [anchor=north west][inner sep=0.75pt]   [align=left] {\{X,c,d\}-PINN};
% Text Node
\draw (44.5,309.09) node [anchor=north west][inner sep=0.75pt]   [align=left] {DNN:};
% Text Node
\draw (47.5,231.25) node [anchor=north west][inner sep=0.75pt]   [align=left] {Multi-GPU PINN};
% Text Node
\draw (87,308.59) node [anchor=north west][inner sep=0.75pt]    {$\mathcal{N}\!\!\mathcal{N}_{\theta }$};
% Text Node
\draw (94,331.25) node [anchor=north west][inner sep=0.75pt]    {$\mathcal{T}_{i} ,\mathcal{T}_{\Gamma }$};
% Text Node
\draw (44.5,331.75) node [anchor=north west][inner sep=0.75pt]   [align=left] {Points:};
% Text Node
\draw (44.5,263.75) node [anchor=north west][inner sep=0.75pt]   [align=left] {Domain:};
% Text Node
\draw (104,263.25) node [anchor=north west][inner sep=0.75pt]    {$D_{i}{}$};
% Text Node
\draw (44.5,286.42) node [anchor=north west][inner sep=0.75pt]   [align=left] {Boundary:};
% Text Node
\draw (117,285.92) node [anchor=north west][inner sep=0.75pt]    {$\Gamma _{i}{}$};


\end{tikzpicture}

